Analysis of Industrial Device Architectures for Real-Time Operations under Denial of Service Attacks

More and more industrial devices are connected to IP-based networks, as this is essential for the success of Industry 4.0. However, this interconnection also results in an increased attack surface for various network-based attacks. One of the easiest attacks to carry out are DoS attacks, in which the attacked target is overloaded due to high network traffic and corresponding CPU load. Therefore, the attacked device can no longer provide its regular services. This is especially critical for devices, which perform real-time operations in industrial processes. To protect against DoS attacks, there is the possibility of throttling network traffic at the perimeter, e.g. by a firewall, to develop robust device architectures. In this paper, we analyze various concepts for secure device architectures and compare them with regard to their robustness against DoS attacks. Here, special attention is paid to how the control process of an industrial controller behaves during the attack. For this purpose, we compare different schedulers on single-core and dual-core Linux-based systems, as well as a heterogeneous multi-core architecture under various network loads and additional system stress.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> data/rpi_cpu.csv <==
time,User,System,Idle,Software IRQ
0,9,0.1,90,0.1
1,9,9,90,9
2,0.1,10,90,0.1
3,0.1,36,0.1,63
4,0.1,18,0.1,81
5,0.1,9,0.1,90
6,0.1,0.1,0.1,100
7,0.1,9,0.1,90
8,0.1,9,0.1,90
9,0.1,18,0.1,81
10,0.1,20,0.1,80
11,0.1,20,0.1,80
12,0.1,9,0.1,90
13,0.1,0.1,0.1,100
14,0.1,9,0.1,90
15,0.1,0.1,0.1,100
16,0.1,9,0.1,90
17,0.1,8,0.1,91
18,0.1,0.1,0.1,100
19,0.1,9,0.1,90
20,0.1,18,0.1,81

